PARIS Altimetry with L1 Frequency Data from the Bridge 2 Experiment

A portion of 20 minutes of the GPS signals collected during the Bridge 2 experimental campaign, performed by ESA, have been processed. An innovative algorithm called Parfait, developed by Starlab and implemented within Starlab's GNSS-R Software package STARLIGHT (STARLab Interferometric Gnss Toolkit), has been successfully used with this set of data. A comparison with tide values independently collected and with differential GPS processed data has been performed. We report a successful PARIS phase altimetric measure of the Zeeland Brug over the sea surface with a rapidly changing tide, with a precision better than 2 cm.

==> figures/downconvertion.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{downconvertion.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8787,5389)(1,-4619)
\put(  1,-1636){\makebox(0,0)[lb]{\smash{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}\special{ps: gsave 0 0 0 setrgbcolor}$\omega_{L_1}+\omega_{IF}$\special{ps: grestore}}}}
\put(901,-511){\makebox(0,0)[lb]{\smash{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}\special{ps: gsave 0 0 0 setrgbcolor}$\omega_{L_1}-\omega_{IF}$\special{ps: grestore}}}}
\put(4951,-4561){\makebox(0,0)[lb]{\smash{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}\special{ps: gsave 0 0 0 setrgbcolor}$sin[(\omega_{IF}+\tilde{\omega_d})t]$\special{ps: grestore}}}}
\put(4951,614){\makebox(0,0)[lb]{\smash{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}\special{ps: gsave 0 0 0 setrgbcolor}$cos[(\omega_{IF}+\tilde{\omega_d})t]$\special{ps: grestore}}}}
\put(8326,-1636){\makebox(0,0)[lb]{\smash{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}\special{ps: gsave 0 0 0 setrgbcolor}$cos[(\tilde{\omega_d}-\omega_d)t]$\special{ps: grestore}}}}
\put(8326,-3886){\makebox(0,0)[lb]{\smash{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}\special{ps: gsave 0 0 0 setrgbcolor}$sin[(\tilde{\omega_d}-\omega_d)t]$\special{ps: grestore}}}}
\put(3826,-3211){\makebox(0,0)[lb]{\smash{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}\special{ps: gsave 0 0 0 setrgbcolor}$\omega_d+\omega_{IF}$\special{ps: grestore}}}}
\end{picture}

